Quokka-based Understanding of Outflows (QED) I. Metal loading, phase structure, and convergence testing for Solar neighbourhood conditions

Multiphase galactic outflows, generated by supernova feedback, are likely to be more metal-rich than the interstellar media from which they are driven due to incomplete mixing between supernova ejecta and the ambient ISM. This enrichment is important for shaping galactic metallicities and metallicity gradients, but measuring it quantitatively from simulations requires resolution high enough to resolve mass, momentum and energy exchanges between the different phases of the outflows. In this context, we present simulations of outflows, driven by SN feedback, conducted using \textsc{Quokka}, a new GPU-optimised AMR radiation-hydrodynamics code. This code allows us to reach combinations of resolution, simulation volume, and simulation duration larger than those that have previously been possible, and to resolve all gas phases from cold neutral medium, $T \sim 100$ K, to hot ionised gas, $T \gtrsim 10^7$ K. In this, a first of a series of papers exploring generation and evolution of multiphase outflows from a wide range of galactic environments and star formation rates, we quantify the extent of selective metal loading in Solar neighbourhood-like environments. We explain the selective metal loading we find as a result of the transport of metals within and between phases, a phenomenon we can study owing to the parsec-scale resolution that our simulations achieve. We also quantify the sensitivity of metal loading studies to numerical resolution, and present convergence criteria for future studies.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
